Measurements of spin correlation in top-antitop quark events from proton-proton collisions at $\sqrt{s}=7$ TeV using the ATLAS detector

Measurements of spin correlation in top quark pair production are presented using data collected with the ATLAS detector at the LHC with proton-proton collisions at a center-of-mass energy of 7 TeV, corresponding to an integrated luminosity of 4.6 fb$^{-1}$. Events are selected in final states with two charged leptons and at least two jets and in final states with one charged lepton and at least four jets. Four different observables sensitive to different properties of the top quark pair production mechanism are used to extract the correlation between the top and antitop quark spins. Some of these observables are measured for the first time. The measurements are in good agreement with the Standard Model prediction at next-to-leading-order accuracy.

==> Metadata.txt <==
Title: 
Measurements of spin correlation in top-antitop quark events from proton-proton collisions at $\sqrt{s}=7$ TeV using the ATLAS detector

Abstract:
Measurements of spin correlation in top quark pair production are
presented using data collected with the ATLAS detector at the LHC with
proton--proton collisions at a center-of-mass energy of 7 TeV,
corresponding to an integrated luminosity of 4.6 fb$^{-1}$. 
Events are selected in final states with two charged leptons and at least 
two jets and in final states with one charged lepton and at least
four jets. Four different observables sensitive to different
properties of the top quark pair production mechanism are used 
to extract the correlation between the top and antitop quark
spins. Some of these observables are measured for the first time. 
The measurements are in good agreement with the
Standard Model prediction at next-to-leading-order accuracy. 

Comments:
20 pages plus author list + cover pages (33 pages total), 10 figures, 6 tables, submitted to Phys. Rev. D, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TOPQ-2013-01/

Report number: 
CERN-PH-EP-2014-116

